Transient events in the near-nuclear regions of AGNs and quasars as the sources of the proper motion imitations

We present a sample of SRG/eROSITA X-ray sources located in the eastern Galactic hemisphere (0<l<180 deg), with significant proper motions according to GAIA eDR3 measurements and whose extragalactic nature has been confirmed. The catalog consists of 248 extragalactic sources with spectroscopically measured redshifts. It includes all objects available in the Simbad database and matched to the identified optical component within a radius of 0.5 arcsec. Additionally, the catalog includes 18 sources with the spectral redshift measurements based on observations at the Russian-Turkish 1.5-m telescope RTT-150. The sources of the catalog are AGNs of various types (Sy1, Sy2, LINER), quasars, radio galaxies, and star-forming galaxies. The imitation of significant proper motions can be explained (previously known in astrometry as the VIM effect) by the presence of transient events on the line of sight in the field of view of AGN nuclei and quasars (within the GAIA resolution element). Such astrophysical phenomena may be the supernovae outbursts, tidal destruction events in AGNs with double nuclei, variability of large-mass supergiants, the presence of O-B associations in field of view of variable brightness AGN, etc. A model of flares with a fast rise and exponential decay profile allows to describe the variable positional parameters of most similar sources observed in GAIA. This cross-matching approach of the X-ray source catalogs of the SRG/eROSITA observatory and the optical catalog of the GAIA observatory can be used as an independent technique for detecting transient events in the neighborhood of AGN core (on scales of several hundred parsecs in the picture plane).

==> model_par_Sy1.txt <==
RA,DEC,R,Xt,dm,LAG,pm,epsi,pm0,epsi0
  166.2675417,   50.9971944,    8.5, 59.4, -0.13,  221,  -9.43,   5.54,   9.43,   5.55
  220.1076667,   33.4507222,   20.6, 38.3, -0.08, -455,   9.32,  11.13,   9.41,  11.10
  223.6061667,   46.7566944,    2.0, 42.2,  0.01,    0,  -8.99,   4.68,   8.99,   4.70
  209.0862500,   26.7317778,    1.9, 49.8,  0.54,  -59,  -8.74,   7.23,   8.86,   7.22
  165.6727917,   42.1144167,    7.9, 36.7, -0.03,  178,  -7.02,   3.84,   7.02,   3.84
  202.7786667,   51.1585833,    1.9, 51.2, -0.04, -624,   6.87,   8.48,   6.85,   8.48
   11.1972500,   15.4866389,    4.6, 27.2,  0.01,   70,  -6.48,   3.18,   6.51,   3.20
  219.9014583,   44.9178611,    1.3, 38.9,  1.61,  -54,  -5.93,   4.86,   6.03,   4.86
  261.3878333,   57.2793056,   40.2, 18.5, -0.01, -443,   5.71,   5.43,   5.53,   5.31
  231.1389583,   27.7198889,   39.8, 17.8, -0.15, -446,   5.34,   5.27,   5.30,   5.22
  356.8596667,   50.9806667,   10.4, 18.2,  0.22, -552,   5.08,   4.73,   5.07,   4.73
  222.0807500,   44.5424167,    0.5, 59.4,  0.23, -809,   4.53,   4.72,   4.80,   4.72
  188.9729583,   42.6891667,   15.3, 20.4,  0.00, -842,   4.29,   4.90,   4.44,   4.90
  190.6504167,   78.1223333,   10.1, 21.0,  0.24, -466,   4.28,   5.81,   4.30,   5.80
  212.7882083,   44.6699722,   61.9, 20.0, -0.82, -871,   4.54,   5.17,   4.29,   5.17
  229.4654583,    5.1077222,    5.3, 37.8,  0.01,  231,  -4.21,   2.67,   4.22,   2.67
  233.4358333,   23.9699722,  147.2, 27.8,  0.00,  547,  -4.20,   2.48,   4.20,   2.48
  331.2896250,   -0.8056944,    1.2, 29.6,  0.49,  -58,  -4.11,   3.56,   4.16,   3.56
  189.4196667,   61.1968333,   11.1, 19.5,  0.13,  199,  -4.07,   2.12,   4.10,   2.14
  245.8131667,   34.4733611,    1.3, 31.1,  0.12, -801,   3.99,   3.95,   3.96,   3.94
  154.4113333,   42.0175833,   65.4, 25.0,  0.01,  450,  -3.94,   2.30,   3.94,   2.29
  223.1234583,   38.5735278,   18.6, 17.5,  0.26, -418,   3.76,   5.57,   3.76,   5.55
  233.3881667,   32.3037500,    2.4, 30.3, -1.80, -110,  -3.68,   4.78,   3.68,   4.77
   33.2400000,   14.1028333,    2.6, 13.2,  0.79,    0,  -3.35,   1.48,   3.66,   1.62
  219.3820833,   15.9298889,  466.7, 18.2, -0.07,  620,  -3.64,   1.96,   3.64,   1.96
  213.1589583,   39.3102222,  139.3, 12.1,  0.10,  -62,  -3.61,   3.48,   3.62,   3.48
  236.2099167,   44.1287778,    9.7, 13.1,  0.10, -587,   3.58,   3.05,   3.60,   3.07
  247.3409583,   41.5654167,    2.6, 25.0, -0.20, -652,   3.60,   3.77,   3.58,   3.77
  111.3686667,   43.7256389,   27.1, 16.9, -0.46, -428,   3.53,   5.49,   3.52,   5.48
  169.2717083,   47.0373056,    2.5, 21.5, -0.16, -672,   3.38,   3.43,   3.38,   3.42
  174.8565000,   45.2296389,    8.0, 16.5,  0.20,  169,  -3.35,   1.75,   3.38,   1.77
  352.2935000,   47.4670278, 2218.9, 14.2, -0.90, -822,   3.38,   3.85,   3.30,   3.75
    7.2032500,   14.8711944,    1.4, 59.2, -0.85,  177,  -3.27,   2.42,   3.29,   2.42
  211.3252917,   17.8206667,  443.8, 13.1,  1.14, -884,   3.12,   3.55,   3.26,   3.58
  191.1728333,   37.6736389,    2.1, 23.1,  0.65, -569,   3.26,   3.79,   3.24,   3.77
  242.9981250,   31.1781944,    0.8, 43.0,  0.29, -600,   3.27,   4.65,   3.23,   4.65
  198.6961250,   26.1066944,    1.3, 10.0,  2.12,    0,  -1.91,   0.86,   3.21,   1.02
  196.7620417,   56.5328889,   31.0, 13.7, -0.20, -831,   2.99,   3.41,   3.09,   3.41
  252.2652083,   19.0519722,   25.1, 10.5,  0.29, -453,   3.07,   3.07,   3.05,   3.04
  217.0337500,   46.7009167,    2.1, 21.5, -0.06, -661,   3.03,   3.17,   3.04,   3.16
  181.7317917,   50.2936667,    2.8, 20.5,  0.49, -531,   3.00,   4.14,   3.03,   4.14
  205.5839583,   38.7026944,    0.6, 33.5,  1.17,  -52,  -3.01,   2.68,   3.02,   2.68
  230.9378333,   32.4728889, 1396.7, 13.1,  0.00, -884,   3.11,   3.53,   2.88,   3.63
  206.2026250,   30.7390000,    8.2, 11.0, -2.42,  -61,  -2.86,   2.30,   2.86,   2.30
  209.6282500,   20.0975556, 1396.7, 13.0,  0.05, -170,   2.70,   4.32,   2.84,   4.42
  244.5770417,   42.3206111,    4.5, 15.0, -0.11, -769,   2.85,   2.67,   2.84,   2.67
   32.7057500,   24.1185278,   87.5,  8.6,  0.02,  299,  -2.83,   1.08,   2.71,   1.03
  152.9514583,   50.8334722,   10.3, 12.3, -0.99, -111,  -2.62,   3.18,   2.62,   3.18
   50.0263333,   40.3663056,   21.5, 17.1,  0.05,  340,  -2.51,   1.49,   2.55,   1.52
  223.8237083,   17.6415833,    4.7, 12.7,  0.56, -517,   2.41,   2.89,   2.41,   2.86
  315.5901667,   10.9711111,    9.3, 11.7, -0.13,  184,  -2.35,   1.27,   2.39,   1.29
  221.6675417,   16.4006111,   73.6, 52.5,  0.05,  650,  -2.32,   1.64,   2.31,   1.64
  266.3115417,   70.8574444,    2.4, 16.4,  0.02,  104,  -2.30,   1.39,   2.28,   1.37
  254.0066667,   21.2114167,    5.2, 10.3,  0.23, -591,   2.27,   2.19,   2.24,   2.15
  243.7340833,   41.5155000,   43.8,  7.1, -0.84, -500,   2.18,   2.14,   2.18,   2.14
  258.1184583,   35.8840833, 5547.1, 10.0,  0.65, -119,   1.99,   2.84,   2.16,   3.02
  359.0081250,    7.5231389,  587.5,  8.0, -0.43,  568,  -2.15,   1.01,   2.13,   1.00
  329.2430000,   11.0620000,    4.4,  6.9,  0.25,   13,  -2.02,   0.85,   2.12,   0.89
  170.9501667,   46.9472500,    1.8, 17.8,  0.61, -529,   2.05,   3.12,   2.08,   3.12
  184.4407917,   53.8173333,    3.9, 15.7, -0.38, -538,   2.02,   3.12,   2.02,   3.12
   61.4640000,   81.6214444,    7.6, 12.5, -0.23,  207,  -2.01,   1.18,   1.97,   1.16
  204.6119583,   32.2146389,    1.0, 20.5, -0.11, -682,   1.95,   2.27,   1.95,   2.26
  115.0370833,   80.0658611,    1.0, 22.3, -0.16,  -10,  -1.91,   1.81,   1.91,   1.81
  261.5344167,   74.5177778,   22.1,  6.0,  0.54, -456,   1.81,   1.73,   1.78,   1.70
   31.1531667,  -11.9953889,    6.1,  9.9,  0.19, -829,   1.79,   2.06,   1.76,   2.06
  246.2560000,   24.2631667,   50.7,  6.8, -0.92, -441,   1.70,   2.25,   1.70,   2.25
  244.9374167,   24.5755278,    2.2, 20.7,  0.03,  179,  -1.69,   1.13,   1.69,   1.13
  191.0502500,   50.7005556,    0.8, 26.7, -0.12, -841,   1.68,   2.03,   1.67,   2.02
  140.2857917,   44.9141111,    0.8, 24.6, -0.62, -751,   1.66,   1.85,   1.66,   1.84
  136.1539583,   55.6007500,    1.1,  8.4,  1.47,    0,  -1.42,   0.72,   1.57,   0.79
  166.6977500,   72.5686944,   39.1,  4.4,  1.36, -388,   1.56,   1.32,   1.57,   1.33
  245.2191667,   54.0162778,    2.6,  9.3, -0.08, -720,   1.54,   1.42,   1.54,   1.43
  248.0103333,   32.0609444,  185.3,  5.3,  0.27,  -30,  -1.53,   1.51,   1.53,   1.51
  150.8087500,   48.1127500,    0.3, 26.2,  0.36,  -61,  -1.40,   1.35,   1.50,   1.30
  252.0792500,   30.3696667,   17.1,  8.1,  0.24, -393,   1.48,   2.53,   1.48,   2.53
  241.2870000,   32.6559722,    9.8, 14.1, -0.15, -887,   1.50,   2.59,   1.48,   2.59
  162.7387083,   59.5373611,    1.6,  8.9,  1.01,  -48,  -1.41,   1.17,   1.41,   1.17
  176.1377500,   61.5335278,  466.7,  5.9,  0.33, -210,   1.41,   2.10,   1.41,   2.09
  338.9425000,  -26.0504444,   27.9,  9.9, -0.04,  377,  -1.38,   0.84,   1.40,   0.85
  221.9138750,   61.1155556,   67.8,  4.8, -1.16, -462,   1.41,   1.47,   1.37,   1.43
  155.6404167,   58.4513611,    3.7, 12.7,  0.45, -130,  -1.36,   2.60,   1.33,   2.60
  172.4914583,   46.3498611,    1.3, 14.6, -0.71, -688,   1.29,   1.58,   1.29,   1.57
  187.9668750,   45.0786389,   10.7,  4.6,  0.59, -769,   1.29,   1.14,   1.29,   1.14
  195.7543750,   40.6446111,   31.0,  5.4, -0.87, -459,   1.25,   1.61,   1.23,   1.59
  167.3322917,   71.7092778,    1.4, 23.4, -0.06,  191,  -1.21,   0.85,   1.20,   0.84
  237.6002500,   28.1880000,    0.9, 12.3,  0.21, -669,   1.18,   1.35,   1.18,   1.34
   83.8838750,   40.1877222,    5.5, 14.2,  0.05,  284,  -1.14,   0.76,   1.15,   0.77
  247.4515833,   67.3783333,    9.3,  5.2,  0.09, -516,   1.16,   1.28,   1.14,   1.26
  177.4920417,   57.8521389,    2.7, 60.0, -0.59,  390,  -1.06,   0.82,   1.06,   0.81
  245.6311667,   22.0272778,    6.8,  3.9,  0.94, -758,   1.04,   0.92,   1.03,   0.91
  321.0012917,   34.1532222,    1.5,  9.7, -0.09, -643,   0.97,   1.12,   0.97,   1.11
  293.0167500,   41.0453889,    3.1, 13.6, -0.01,  241,  -0.94,   0.64,   0.94,   0.64
  197.7341250,   44.7371111,   16.7,  3.6, -0.88, -558,   0.89,   0.95,   0.92,   0.98
  207.3133333,   22.0090556,   33.4,  3.4, -1.16, -502,   0.87,   1.03,   0.86,   1.02
  188.6244167,   62.3017222,    1.8,  5.4,  0.16, -800,   0.84,   0.81,   0.84,   0.81
  314.5514583,   30.0770000,    5.4,  3.3, -0.28,  -35,  -0.78,   0.61,   0.82,   0.65
  191.5504583,   41.1366389,    4.3,  5.0, -0.52, -557,   0.72,   1.07,   0.73,   1.09
  308.7735417,   26.0583056,    1.6,  5.0,  0.74,  -30,  -0.70,   0.60,   0.70,   0.60
  340.0710833,    8.0537500,   12.6,  2.9, -1.04, -600,   0.65,   0.66,   0.68,   0.69
  227.2200417,   68.2352778,    1.0,  6.9, -0.06, -681,   0.68,   0.78,   0.68,   0.78
  218.7185833,   48.6618611,   17.5,  2.9,  1.34, -368,   0.64,   0.98,   0.68,   1.04
  184.0295833,   50.8250278,    5.2,  5.9,  0.01, -130,  -0.68,   1.30,   0.67,   1.30
  230.1801250,   30.6896111,    1.4,  4.8,  0.03, -685,   0.64,   0.68,   0.65,   0.69
  359.9970833,    8.5650000,    0.5, 59.7, -0.21,  260,  -0.62,   0.47,   0.62,   0.47
  200.1025417,   69.0032222,    1.6,  5.7, -0.44, -881,   0.61,   0.73,   0.61,   0.73
  247.0169167,   51.7754167,  246.5,  1.7,  0.03, -340,   0.61,   0.53,   0.59,   0.51
  339.2331250,  -22.2208333,    4.8,  3.6, -0.69, -605,   0.58,   0.69,   0.58,   0.69
  216.6278333,   39.0620556,    1.0,  4.4,  0.25, -682,   0.50,   0.55,   0.51,   0.56
  324.6392917,   32.0849444,    4.4,  1.9,  0.25, -529,   0.33,   0.42,   0.33,   0.43
  205.5349167,   35.6543056,46556.1,  2.9,  0.53,  -17,   0.33,   0.65,   0.32,   0.63
  260.6663750,   30.8812778,    0.9,  2.9,  0.14, -685,   0.30,   0.33,   0.31,   0.35

